The metal-insulator transition in the organic conductor $\beta^{\prime\prime}$-(BEDT-TTF)$_{2}$Hg(SCN)$_{2}$Cl

We explore the nature of the metal-insulator transition in $\beta^{\prime\prime}$-(BEDT-TTF)$_{2}$Hg(SCN)$_{2}$Cl by x-ray, electrical transport, ESR, Raman and infrared investigations. Magnetic and vibrational spectroscopy concurrently reveal a gradual dimerization along the stacking direction $a$, setting in already at the crossover temperature of 150K from the metallic to the insulating state. A spin gap $\Delta_\sigma = 47$meV is extracted. From the activated resistivity behavior below 55K a charge gap $\Delta_\rho=60$meV is derived. At $T_{\rm CO} = 72$K the C=C vibrational modes reveal the development of a charge-ordered state with a charge disproportionation of $2\delta_{\rho}=0.34e$

==> Reply.txt <==
Dear Dr. Thiel,

First of all we would like to thank both Reviewers for their thorough reading our manuscript and
enlightening comments on how to improve the paper. We have considered all of them carefully, made
substantial changes and would like to submit the revised version enclosed.

It was mentioned that the content would not perfectly fit to a chemical physics audience. Originally we have
chosen to submit our manuscript to The Journal of Chemical Physics because we present a novel compound that
has been identified and characterized for the first time. There is a large number of comparable studies on
organic conductors published in this journal. Nevertheless, we would not oppose a transfer to Physical
Review B, if the editor feels so.

In the following we respond to the referees in detail.

Reply to Referee 1

Remark:
The paper reports extensive experimental data (X-ray structure, conductivity, esr, optical spectra) on the
metal-insulator phase transition of the title compound. Although I have little to say about the quality of
the experimental data, the authors fail to provide a clue about the problematic and advancement of
understanding gained by their study. So in my opinion the paper, in its present form, does not meet the
acceptance criteria established by JCP editors. Extensive revision is needed before the paper can be
considered again for publication in JCP, but I suggest the authors to submit the paper to another journal,
like J. Phys: Cond. Matter or Phys. Rev. B, which are exclusively devoted to solid state physics and will
possibly accept more easily a paper of this kind. Below I indicate specifically some of the issues the
authors should address in any case.
1. The introduction is confusing with respect to the aim of the present paper, as the second and in part
third paragraph refer to problems related to the kappa- phase, of which a polymorph of the present compound
belongs. The two paragraphs can be fused in just one, avoiding references (Ref. 7 and 8, the latter
unpublished) to work not directly connected or comparable to the present study.

Our reply:
We have changed the second paragraph completely to clarify the motivation of our study. Particularly we
mentioned the importance of the corresponding studies of  beta-phase compounds.

It now reads:
"Among those weakly dimerized phases, the non-magnetic beta"-compounds are of particular interest as several
species exhibit superconductivity at ambient condition or under pressure [13]. Merino and McKenzie [15]
predicted that a superconducting state could be realized by charge fluctuations when the long-range charge
order is suppressed that commonly leads to an insulating state. The underlying principle differs from the
superconducting mechanism found in the kappa-phase where magnetic fluctuations are of superior importance.
Their suggestion was confirmed by different experimental methods such as, infrared spectroscopy [12] and NMR
[16]. For a better understanding of the superconducting mechanism, it is important to study also the
charge-order state above T_c. Previously comprehensive optical investigations have been conducted [9-12,17]
on several beta"-salts with different correlating strength. Here we want to extend the efforts to the
charge-order state in a new beta"-salts, which we mainly explore by optical spectroscopy in order to
understand the phase diagram of these compounds."


Remark:
2. It is common practice in solid state physics not to make available the *.cif files of the reported
structure, either as supplementary material or (better) deposited to the Cambdrige Crystallographic Data
Center, with reference to the CCDC number reported in the paper. Fortunately, this practice is being
abandoned, and I invite the authors to do so. And the structure is important to the issue addressed by the
present paper: I remember to have read a paper by the J. P. Pouget group (PCCP 17, 19202) in which they
showed the importance of the counter-ions in establishing the charge order transition in other organic
conductors or superconductors. And here the authors only show a figure of the structure, a sentence about
the different packing of the counter-ions in beta´´- and kappa- polymorphs, and a Table in which they
compare the main crystallographic parameters of the present compound with that of the deuterated analogue
published a long time ago (Ref. 15, I do not have access to the paper). There is no comment about the rather
surprising fact that the structure of the deuterated analogue appears to be expanded with respect to the
pristine compound.

Our reply:
The crystallographic data have been deposited to the Cambdrige Crystallographic Data Center. The
corresponding number CCDC-1535580 is provided in reference [25].
In the Section II.B (Transprt Properties) we added one additional paragraph discussing the deuterate effect
in detail. Deuteration acts as negative pressure and particularly effects the coupling to the anions. We add
references to previous discussions [30].

It now reads:
"Fig. 2(a) presents the temperature dependence of the electrical resistivity rho(T) of
beta"-(BEDT-TTF)2Hg(SCN)2Cl measured within the highly conducting (ab)-plane. At room temperature the
conductivity is around 2 (Ohm cm)-1, which is a typical value for organic conductors. From T = 300 down to
150 K this compound shows a weakly metallic behavior, before the resistivity starts to increase slightly.
Comparable transition temperatures have been also reported in other charge-ordered insulators such
as beta"-(BEDT-TTF)3[(H3O)Ga(C2O4)3]C6H5NO2 [9], beta"-(BEDT-TTF)4(ReO4)2 [29] and
theta-(BEDT-TTF)2RbZn(SCN) [13]. As the temperature drops below 72 K, rho(T) exhibits a steep jump and rises
dramatically to a value of 10^7 Ohmcm at T = 20 K. The inflection point identified around 50 K maybe related
to ordering of the ethylene groups. The strong hysteresis observed for the cooling and warming cycles
indicates that a structure distortion is involved in the metal-insulator transition. The transition
temperature is best defined by the peak in the logarithmic derivative d ln rho = d T versus T^-1 presented
in the inset of Fig. 2(b). From the Arrhenius plot rho(T) = exp{Delta_rho / k_B T} [Fig. 2(b)] the
activation energy is estimated to be around Delta_rho = 60 meV below T = 60 K and Delta_rho = 170 meV in the
temperature range from 66 to 72 K; for the deuterated and hydrogenated salts an activation
energy of 170 meV was previously reported [23].
The lattice constants and volume of the deuterated sibling are expanded compared to
beta"-(BEDT-TTF)2Hg(SCN)2Cl; correspondingly the temperature of the sharp metal-insulator transition
increases to T_CO = 86 K [26]. Via the interaction between the anion and the terminating ethylene groups of
the BEDT-TTF molecules, deuteration basically works as negative pressure. This implies an enhancement of the
effective electron-electron correlation in beta"-(D8-BEDT-TTF)2Hg(SCN)2Cl as the transfer integrals are
smaller. In case of one-dimensional organic conductor it was noted previously that the donor-anion
interaction is important for establishing charge order [30]."

Remark:
3. In the Conclusions the authors state that "in the intermediate temperature range 72 K < T <100 K charge
fluctuations and charge unbalance starts to develop". But by looking at the room temperature spectra of Fig.
6 I noticed a very broad band around 1445 cm-1, whose shape is not explained or commented - and I doubt it
can be reasonably fitted by a Lorentzian, as the authors do. Such uncommon broad band shape reminded me
another paper published some years ago by the corresponding author of the present paper (PRB 89, 174503) on
other BEDT-TTF salts belonging to the same beta' phase of the present one, and in which an analogous band
shape was found. In that case, the band shape was interpreted in terms of charge fluctuations. In more
general terms, I am surprised the authors do not make explicit reference and comments about
similarities/differences with other BEDT-TTF salts of the same phase, putting their paper in a more general
context of the problematic connected with the charge order transitions observed in these crystals.
We have changed the conclusion part and pointed out that charge fluctuations already exist above 100 K all
the way up to room temperature. Below T = 100 K static charge unbalance starts to develop leading to the
phase transition at 72 K.
The broad feature around 1445 cm-1 is identified as charge fluctuations, discussed in more detail and with
corresponding references.

Our reply:
We have extended and improved the discussion of the transport properties, magnetic properties and
vibrational properties in order to place our compound in perspective to other charge-ordered compounds, in
particular to beta"-salts. We added several references to previous work on charge ordered compounds. And we
have also compared our results with theoretical calculations and discussed the influence of electronic
correlations in more detail (Sec. III.D.1).


Remark:
4. I found the part concerning the vibrational features rather lengthy and confusing. The authors should
avoid unnecessary comments like that on the 880 cm-1 band (page 8), whose behavior is left unexplained.

Our reply:
We feel that the detailed analysis of the temperature evolution of the vibrational mode is important for the
deeper understanding the metal-insulator transition in this compound since they contain lots of information
about the structural change, amplitude and symmetry of the charge order. For example, the infrared-active
v_27 mode and raman-active v_2 allow us to estimate the value of the localized site charge; the temperature
dependence of the intensity of A_g mode indicate the structural change in the charge order state; the
multi-splitting of the v_27 and v_5 mode shows that the inversion symmetry in the charge order state is
broken. The v_60 mode is also sensitive to charge disproportion and dimerization, which have been discussed
in previous literatures.
We reworked and improved the discussion throughout this section.


Reply to Referee 2

The authors measured magnetic susceptibility and IR and Raman spectra of beta"-(BEDT-TTF)2Hg(SCN)2Cl, and
concluded that the non-magnetic insulator state was the charge-ordered state. Previously, many articles
concerning the charge-ordered states of the beta"-compounds have been published by several research groups.
Nevertheless, accumulations of the experimental data are important because many superconductors are
discovered recently and the charge ordered state is neighbored with the superconducting state. Although the
electrical resistivity of the titled compound was reported more than 20 years ago, no report concerning the
mechanism of the metal-insulator transition has been presented, which is revealed by this study. It seems
that this work is worth publishing. However, there are several problems in this article. There is no comment
on the earlier works of the beta"-compounds in INTRODUCTION and DISCUSSION. The reviewer
cannot capture the motivation of the present study. Some experimental data are missing (structural
data in low temperature, and a good quality of the Raman spectra in the lowest temperature). There
is no reference concerning the vibrational spectra of BEDT-TTF compounds. The authors should
submit a revised version.
I have some questions and find unclear points as described below.

Remark:
ABSTRACT
1.BEDT-TTF = bis-ethylenedithio-tetrathiafulvalene

Our reply:
We now explained the abbreviation already in the abstract


Remark:
INTRODUCTION
2. BEDT-TTF = bis-ethylenedithio-tetrathiafulvalene

Our reply:
We have changed this item, too.


Remark:
3. A2B ? ET2A or D2A, [D: donor, A: acceptor]

Our reply:
We have changed the notation, according to the suggestion of the referee.


Remark:
4.  The references of the CO states of alpha-, beta"- and theta-compounds should be cited.

Our reply:
We have added appropriate references.


Remark:
5.  "Recently this….at low temperatures [4]" -> Not only the charge disproportionation but also
charge distribution of the other dimerized compounds were already revealed by the other group
before publication of [4].

Our reply:
We have changed the second paragraph completely to stress the motivation of our study.


Remark:
6. (BEDT-TTF)2Hg(SCN)3-nXn (X = F, Cl, Br, I) -> (BEDT-TTF)2Hg(SCN)3-nXn (X = F, Cl, Br, I
and n = 1 or 2)

Our reply:
We have changed the parenthesis.


Remark:
7. Since this article discuss the CO state in one of the ???compounds, the author should describe why
beta"-compounds are of significant importance. The structural and physical properties, vibrational spectra,
NMR of beta"-compounds rather than beta"-compounds should be introduced in INTRODUCTION and DISCUSSION.

Our reply:
We have changed the second paragraph completely to illustrate the motivation of our study.
We have added more discussion and reference in the parts of Transport Properties, Magnetic Properties
andVibrational features. We now extensively compare other results with other beta"-salts in all factors:
resistivity, ESR, vibrational modes, electronic excitation. We also present a comparison of our experimental
results with theoretical calculations in Sec. III.D.1: Electronic contributions.


Remark:
EXPERIMENTAL METHOD
8. ", which stand for BEDT-TTF = bis-ethylenedithio-tetrathiafulvalene" -> removed

Our reply:
Done


Remark:
9. Which is the major phase, beta"- or kappa-? Show the ratio and the crystal morphologies.

Our reply:
We did not make large enough statistics in order to give a founded statement, it might be around 3/4 kappa
and 1/4 beta". This certainly depends on the particular batch, i.e. growth conditions.
The beta" and kappa phase usually do not intergrow, i.e. the crystals are totally separated.
The beta" phase is checked by X-ray and optical measurements.


Remark:
10. Is the preparation method is new or modified?

Our reply:
The same method as previously used.


Remark:
11. ESR lineshape -> Dysonian or Lorentzian? Is there any consistency between ESR lineshape and
electrical resistivity?

Our reply:
The ESR lineshape is Lorentzian. In the Experimental Method Section, we have added new sentence that the ESR
signal is fitted with Lorentzian shape and we also made a correction of the orientation of the magnetic
field, which is parallel to the conducting plane. We have added new figure to describe the temperature
dependence of the linewidth. It is consistent with the transport measurement.


Remark:
12. Because the authors obtained the Raman spectra by irradiating the incident lights on the
conducting plane, the S/N ratio in Fig. 8 is poor. Therefore, nyu2 mode cannot be analyzed.
When the polarization direction is normal to the conducting plane, the intensity of the C=C
stretching modes becomes strong. Because the thickness of the single crystal is 0.4 mm, it is
easy to obtain a high quality of Raman spectra in the lowest temperature.

Our reply:
We have made a correction of the thickness of the sample, which is only 0.04mm. Since it is too thin, with
the current experimental condition we cannot perform Raman measurement on the inter-plane surface. The
measurement of the v_27 mode has already costed a lot of efforts.


Remark:
13. There is no comment on spectral resolution.

Our reply:
We have specified the spectral resolution in the Experimental Methods.


Remark:
14. "insulator state. while the high-energy" (period) ? "insulator state, while the high-energy"
(comma)

Our reply:
Changed


Remark:
RESULTS AND DISCUSSION
A. Crystal structure
15. Unit cells should be drawn in FIGs. 1(a)-(c).

Our reply:
We thank the referee for pointing this out. We have changed the Fig.1  and added unit cells. We also correct
the axes throughout the paper. In the new version, a-b indicates the stacking direction and a+b is the
inter-stack direction.


Remark:
16. The author discuss the crystal structure by comparing with the structure of
(D8-BEDT-TTF)4[Hg(SCN)2Cl]2, but no quantitative evidence is shown. If the packing motif
belongs to ??, all intermolecular transfer integrals along the a-direction are significantly smaller
than those along the b-direction. On the other hand, the BEDT-TTF molecules of a ?-compound
form dimer along the a-direction. The intra-dimer transfer integral is significantly large. In order
to confirm the packing motif, it is required to show the overlap integrals and/or transfer integrals.
"CIF" files should also be attached in Supplementary Material.

Our reply:
The crystal structure are summarized in Table I. The CCDC number CCDC-1535580 of the non-deuteratured can be
found in the reference [25]. The packing motif is further confirmed by the optical measurement. As we can
see in Fig. 4, the reflectivity perpendicular to the stacking direction is significantly larger than that
measured along the stacks. This indicates that the transfer integrals along the stacking direction are much
smaller than those along the interstacks. We discuss this issue in full detail in Sec. III.D: Optical
properties.


Remark:
17. In general, beta"-compounds are classified into several groups depending on the periodicity of the
slipping positions, which is defined in [17] as beta"klm. This periodicity sometimes gives a clue to
the cause of charge distribution.

Our reply:
According to Mori's paper, this compound can be best described as beta"=412 phase.
We added this information to the text.


Remark:
18. Table I: The positions of "triclinic" and "P-1" are shifted.

Our reply:
We have changed this


Remark:
19. No structural data in the CO state was shown. Why? If it is impossible to do so, please explain
the reason.

Our reply:
Limited by the experimental condition, we are not able to perform low temperature X-ray measurement at this
point.


Remark:
B. Transport Properties
20. The temperature dependence of electrical resistivity exhibits no hysteresis whereas the
hysteresis was observed in [12]. Why?

Our reply:
We have changed the Fig. 2. We do observe a distinct hysteresis behavior.


Remark:
21. Resistivity curve in FIG. 2(a) exhibits the inflection point around 50 K. The activation-type plot
in FIG. 2(b) exhibits a bend at 50 K. Are these behaviors associated with a hysteresis?

Our reply:
The physical reason of the 50 K inflection is still unclear yet. It may be related to the ethylene ordering
often seen in these organic conductor. Detailed X-ray measurement will give more information of this
transition. We have added one sentence in the Sec. III.B: Transport Properties.


Remark:
C. Magnetic Properties
22. Magnetic susceptibility estimated from EPR exhibits a plateau around 150 K. Is this behavior
ascribed to the step-like transition, mosaic crystal, or a non-intrinsic phenomenon?

Our reply:
As described in the Sec. III.C: Magnetic Properties, it is in line with the resistivity measurement.
We added some considerations.


Remark:
D. Optical Properties
23. The authors reported "the interference fringes is observed at 20 K". However, it seems that
interference fringes are already observed in the reflectance spectra at 300 K (below 700 cm-1 in
FIG. 5(a)). Because the reflectance spectra shows the CT transition and the strong e-mv mode in
the mid-infrared region, it seems that the reflectivity above the mid-infrared region can be
obtained even at 20 K. Please make it clear.

Our reply:
We have added new notes in the caption of Fig. 5. The small interference observed below 700 cm-1 are due to
the multireflection of the infrared window, which are temperature independent. Below 20 K, additional strong
interferences appear in the very far-infrared region due to the transparence of the thin crystal. For the
mid-infrared analysis there was no big effect, we still show all the temperature data. This issue is now
discussed in a footnote [37].


Remark:
24. "It becomes activated because the structure dimerizes along the stacking direction." -> As
shown in FIG. 6, four nyu27 are observed in the CO state. This result indicates the repeating unit
is tetramer (dimerized dimer) rather than dimer.

Our reply:
The observation of four v_27 modes in the charge order state indicates that there are four different site
charges in the unit cell and all the inversion symmetry are broken. That makes the tetramer pattern less
possible, because in the tetramer case there still exists certain inversion center. The simultaneously
increase in intensity of the v_3 mode with decreasing temperature imply that the distance between type A and
type B decrease and enhance the excitation of the vibronic modes with cooling down.


Remark:
25. "stripes along the b-direction" -> By assuming of "b-axis stripe", the CT transition along the
b-direction necessary induces a double occupancy in a monomer, whose excitation energy
should be comparable to on-site Coulomb repulsion of BEDT-TTF monomer (U = ca. 0.8 eV). It
seems that other patterns-a tetramer [PRRP] along the b-direction (R: charge-rich, P:
charge-poor), a stripe along the diagonal (a-b) direction, etc.-are more reasonable for
understanding the reflectance spectra. In these cases, the CT transition involves the nearest
neighbor Coulomb repulsion along the b-direction (Vb) rather than on-site Coulomb repulsion
(U >> Vb), which is in agreement the CT transition below 1000 cm-1. As concerning the
beta"-compounds, in general, the magnitude of the nearest neighbor Coulomb repulsion along the
stacking direction (Va) is larger than Vb. This condition explains the experimental result that CT
transition energy of E//a is higher than that of E//b. "R" and "P" are alternately arranged along
the a-direction whereas [RR] pair is formed along the b- or (a-b)-direction. Non-magnetic state
is ascribed to [RR] pair. Details of charge distributions are described in the references by
Mazumdar's Group.

Our reply:

We do not have detailed X-ray data, to directly answer the question how the charge and bonds are arranged.
However, based on our optical measurement, we indirectly conclude that the charge orders in stripes.
Due to the two different types of molecules A and B in the structure, we actually do get a tetramerization
in the charge ordered state, AaBbAaBb, seen in the fourfold splitting.
To make it more clear, we extended the discussion on the electronic contribution and vibrational features
in the revised manuscript. In particular we mention the theoretical work by Mazumdar's group.

Our conclusions are based on the following reasons:
1. The large anisotropy of the electronic spectra in the insulating state indicates that the charge- order
pattern should be stripe type with alternating charge-rich and -poor chain along one of the crystal axes.
It is also consistent with the theoretical prediction by Merino.
2. The large amplitude of the charge order and alternating short and long intermolecular bond along the
intrastack direction allow us to classify this compound into the group I in the phase diagram discussed by
T.Yamamoto. The separated charge is ordered in a way to minimize the total Coulomb energy of the system.
For the beta-phase, similar to theta- and alpha-pattern, where the intermolecular distances along the a-b
axis (stacking axis) is significantly shorter than those along the a+b axis, as a result the Coulomb
repulsion is stronger along the stacking axis than perpendicular it it. Therefore in the charge ordered
state the charge will distribute alternatively along the a-b axis as horizontal stripes.
The charge-transfer transition along the stripe (inter-stack) is estimated to be U-V not U. Below T = 72 K
when the lattice is distorted along the inter-stack axis, V could be strongly enhanced leading to the small
gap observed in the optical measurement.


Remark:
26. nyu27(B1u), eq.(2), eq.(3), etc. -> The references are inappropriate.

Our reply:
We have added new references as suggested.


Remark:
27. "nyu5" in the caption of FIG. 9 -> Bu and Ag modes belonging to the wagging modes.

Our reply:
We have revised the descriptions in the caption of Fig.9 accordingly.


Remark:
28. FIG. 6 -> Measurement temperatures are missing.

Our reply:
We have added the temperature information.


Remark:
29. "charge fluctuations already present in the metallic state [26, 27]" -> Motional narrowing and
fluctuation of charge sensitive mode above TCO were discussed in earlier reports by other group.

Our reply:
We have changed the references accordingly.


Remark:
30. FIG. 9 -> Scales of vertical axis are missing.

Our reply:
We thank the referee for pointing it out. We have added scales of vertical axis.


Remark:
31. FIG. 8 -> Because the four nyu27 modes are observed in the reflectance spectra, the number of
nyu3 mode also is four. According to the previous reports on the ??-compounds, the emv
coupled vibronic mode belonging to nyu3 mode are observed in the Raman spectra (between
1000-1200 cm-1). An additional experiment in the lowest temperature is important for
confirmation of point group in the CO state (P1 or P-1).

Our reply
As we mentioned before, since it is too thin, with the current experimental condition we cannot perform
Raman measurement on the inter-plane surface. Based on the infrared vibrational measurement, we can also
conclude that the inversion symmetry is broken.


Remark:
32. "a broad dip" in FIG. 9 -> Insert an auxiliary line.

Our reply:
We have added auxiliary lines as suggested by the Referee.


Remark:
33. "slightly dimerized" P3, L 43 -> Transfer integrals or overlap integrals should be shown.

Our reply:
This conclusion was based on the similarity of the temperature dependent intensity of the v3 mode and
mid-infrared excitation. The revised the discussion accordingly.

